A Secure and Trusted Mechanism for Industrial IoT Network using Blockchain

Industrial Internet-of-Things (IIoT) is a powerful IoT application which remodels the growth of industries by ensuring transparent communication among various entities such as hubs, manufacturing places and packaging units. Introducing data science techniques within the IIoT improves the ability to analyze the collected data in a more efficient manner, which current IIoT architectures lack due to their distributed nature. From a security perspective, network anomalies/attackers pose high security risk in IIoT. In this paper, we have addressed this problem, where a coordinator IoT device is elected to compute the trust of IoT devices to prevent the malicious devices to be part of network. Further, the transparency of the data is ensured by integrating a blockchain-based data model. The performance of the proposed framework is validated extensively and rigorously via MATLAB against various security metrics such as attack strength, message alteration, and probability of false authentication. The simulation results suggest that the proposed solution increases IIoT network security by efficiently detecting malicious attacks in the network.

==> ABS_TII-22-1313.txt <==
Title: A Secure and Trusted Mechanism for Industrial IoT Network using Blockchain
Authors: Geetanjali Rathee, Farhan Ahmad, 
Abstract: Industrial Internet-of-Things (IIoT) is a powerful IoT application which remodels the growth of industries by ensuring transparent communication among various entities such as hubs, manufacturing places and packaging units. Introducing data science techniques within the IIoT improves the ability to analyze the collected data in a more efficient manner, which current IIoT architectures lack due to their distributed nature. From a security perspective, network anomalies/attackers pose high security risk in IIoT. In this paper, we have addressed this problem, where a coordinator IoT device is elected to compute the trust of IoT devices to prevent the malicious devices to be part of network. Further, the transparency of the data is ensured by integrating a blockchain-based data model. The performance of the proposed framework is validated extensively and rigorously via MATLAB against various security metrics such as attack strength, message alteration, and probability of false authentication. The simulation results suggest that the proposed solution increases IIoT network security by efficiently detecting malicious attacks in the network.

==> GeetanjaliRathee.txt <==
Dr. Geetanjali Rathee is currently working as an Assistant Professor in the Department of Computer Science and Engineering of Netaji Subhas University of Technology (NSUT), Dwarka, New Delhi. She worked as an Assistant Professor (Senior Grade) in Jaypee University of Information Technology (JUIT), Waknaghat, Himachal Pradesh for four years. She received her B.Tech, M.Tech & Ph.D all in Computer Science & Engineering in 2011, 2014 and 2017 respectively. She has published around 06 national/international patents, around 10 IEEE transactions research paper with highest impact factor of 9.1, 20 SCI papers, around 40 Scopus indexed papers and more than 15 publications in national/international conferences and book chapters. She has also published one book titled “Large-Scale Data Streaming, Processing, and Blockchain Security”. Her research interests include handoff security, cognitive networks, blockchain technology, resilience in wireless mesh networking, routing protocols, networking, and industry 4.0. She is a regular reviewer of various reputed journals.

==> INF_TII-22-1313.txt <==
(a) Document ID: TII-22-1313

(b) Document title: A Secure and Trusted Mechanism for Industrial IoT Network using Blockchain

(c) Document subject: Communication, Networking & Broadcasting
      
(d) Keywords: Industrial Internet-of-Things (IIoT), Blockchain, Security, Secure IoT Devices, Trust Management

(e) Corresponding authors:

       	full name: Geetanjali Rathee
       	complete address: Department of Computer Science and Engineering, Netaji Subhas 	University of Technology, Dwarka Sector-3, New Delhi, India
       	email: geetanjali.rathee123@gmail.com
       	

	   full name: Farhan Ahmad
       	complete address: xyz       	
	    email: xyz@gmail.com
        
        full name: Farhan Ahmad
       	complete address: abc       	
	    email: abc@gmail.com

(f) Authors names and  IEEE and IES memberships

first and last name of first author, IEEE membership rank (S/M/SM/F), year, IEEE membership number, IES membership (yes/no)

	Geetanjali Rathee, not IEEE member, no
	Farhan Ahmad, not IEEE member, no
	Charalambos Konstantinou, not IEEE member, no
       
(g) Do you want to print some of your figures in color? No

==> MOD_TII-22-1313.txt <==
No
